Opposite polarity field with convective downflow and its relation to magnetic spines in a sunspot penumbra

We discuss NICOLE inversions of Fe I 630.15 nm and 630.25 nm Stokes spectra from a sunspot penumbra recorded with the CRISP imaging spectropolarimeter on the Swedish 1-m Solar Telescope at a spatial resolution close to 0.15". We report on narrow radially extended lanes of opposite polarity field, located at the boundaries between areas of relatively horizontal magnetic field (the intra-spines) and much more vertical field (the spines). These lanes harbor convective downflows of about 1 km/s. The locations of these downflows close to the spines agree with predictions from the convective gap model (the "gappy penumbra") proposed six years ago, and more recent 3D MHD simulations. We also confirm the existence of strong convective flows throughout the entire penumbra, showing the expected correlation between temperature and vertical velocity, and having vertical RMS velocities of about 1.2 km/s.

==> figs_used.txt <==
CRISP_fits.eps
fig_temp_vel_bz_quiet_sun.eps
StokesV_symm_network.eps
StokesV_asymm_network.eps
fig_bz_sunspot.eps
spine_plot_1.eps
spine_plot_2.eps
spine_plot_3.eps
fig_t_bt_sunspot.eps
radial_masks.eps
incl_hist.eps
intra_spine_velocity.eps
spine_velocity.eps
temp_vert_vel_Z2.eps
temp_rad_vel_Z2.eps
temp_vert_vel_Z3.eps
temp_rad_vel_Z3.eps
temp_vert_vel_Z4.eps
temp_rad_vel_Z4.eps
temp_vert_vel_Z5.eps
temp_rad_vel_Z5.eps
spine_rev_pol_0.eps
opp_pol2.eps
v_vert_downflows.eps
v_vert_downflows_inv49.eps
v_rad_downflows.eps
v_rad_downflows_inv49.eps
v_gamma_downflows.eps
v_gamma_downflows_inv49.eps
limb_side.eps
StokesI_opp_pol.eps
StokesI_normal.eps
StokesQ_opp_pol.eps
StokesQ_normal.eps
StokesU_opp_pol.eps
StokesU_normal.eps
StokesV_opp_pol.eps
StokesV_normal.eps
StokesI_profile.eps
StokesQ_profile.eps
StokesU_profile.eps
StokesV_profile.eps
temp_downflow.eps
velocity_downflow.eps
bz_downflow.eps
bhor_downflow.eps
disk_center.eps


